Three-dimensional radiation hydrodynamics simulations of wandering intermediate-mass black holes considering the anisotropic radiation and dust sublimation

By performing three-dimensional radiation hydrodynamics simulations, we study Bondi-Hoyle-Lyttleton accretion onto intermediate-mass black holes (BHs) wandering in the dusty gas. Here, we take into account the anisotropic radiation feedback and the sublimation of dust grains. Our simulations show that when the relative velocity between the BH and the gas is small (~20 km/s) and gas density is ~10^4/cm^3, the gas mainly accretes from near the equatorial plane of the accretion disk at a time-averaged rate of 0.6% of the Bondi-Hoyle-Lyttleton rate. An ionized region like two spheres glued together at the equatorial plane is formed, and the dense shock shell appears near the ionization front. The BH is accelerated at ~10^-8cm/s^2 due to the gravity of the shell. For denser gas (~10^6/cm^3), the time-averaged accretion rate is also 0.6% of the Bondi-Hoyle-Lyttleton rate.However, the BH is decelerated at ~10^-7cm/s^2 due to gravity of the dense downstream gas although the dense shock shell appears upstream. Our simulations imply that intermediate-mass BHs in the early universe keep floating at > several 10km/s without increasing mass in interstellar gas with density of ~10^4/cm^3, and slow down and grow into supermassive BHs in galaxies with the density of ~10^6/cm^3.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
